PathFinder: A Multi-Modal Multi-Agent System for Medical Diagnostic Decision-Making Applied to Histopathology

Diagnosing diseases through histopathology whole slide images (WSIs) is fundamental in modern pathology but is challenged by the gigapixel scale and complexity of WSIs. Trained histopathologists overcome this challenge by navigating the WSI, looking for relevant patches, taking notes, and compiling them to produce a final holistic diagnostic. Traditional AI approaches, such as multiple instance learning and transformer-based models, fail short of such a holistic, iterative, multi-scale diagnostic procedure, limiting their adoption in the real-world. We introduce PathFinder, a multi-modal, multi-agent framework that emulates the decision-making process of expert pathologists. PathFinder integrates four AI agents, the Triage Agent, Navigation Agent, Description Agent, and Diagnosis Agent, that collaboratively navigate WSIs, gather evidence, and provide comprehensive diagnoses with natural language explanations. The Triage Agent classifies the WSI as benign or risky; if risky, the Navigation and Description Agents iteratively focus on significant regions, generating importance maps and descriptive insights of sampled patches. Finally, the Diagnosis Agent synthesizes the findings to determine the patient's diagnostic classification. Our Experiments show that PathFinder outperforms state-of-the-art methods in skin melanoma diagnosis by 8% while offering inherent explainability through natural language descriptions of diagnostically relevant patches. Qualitative analysis by pathologists shows that the Description Agent's outputs are of high quality and comparable to GPT-4o. PathFinder is also the first AI-based system to surpass the average performance of pathologists in this challenging melanoma classification task by 9%, setting a new record for efficient, accurate, and interpretable AI-assisted diagnostics in pathology. Data, code and models available at https://pathfinder-dx.github.io/

==> data/ntraj_vs_acc.csv <==
x,y,std
1,0.6657142857142857,0.044354784846457225
2,0.6857142857142857,0.08378787599208677
3,0.7285714285714286,0.03886134431067271
4,0.7428571428571429,0.04237827706911809
5,0.7371428571428572,0.041991252733425924
6,0.7371428571428572,0.02799416848895062
7,0.7428571428571429,0.031298431857438073
8,0.7342857142857143,0.03142857142857144
9,0.7342857142857143,0.03625307868699865
10,0.7371428571428572,0.027994168488950616
11,0.74,0.03245090483314444
12,0.7542857142857142,0.026186146828319094
13,0.7457142857142858,0.023733211036908793
14,0.7542857142857142,0.01895214165917372
15,0.7428571428571429,0.025555062599997604
16,0.7514285714285714,0.018294640678379572
17,0.7628571428571428,0.018294640678379572
18,0.7714285714285715,0.0
19,0.7714285714285715,0.0
20,0.7714285714285715,0.0

==> data/trajLen_vs_acc.csv <==
x,y,std
1,0.5285714285714287,0.06910506641398756
2,0.6142857142857142,0.05606119105813882
3,0.6257142857142858,0.07714285714285715
4,0.6657142857142857,0.03843892584878204
5,0.6942857142857143,0.05576920370269469
6,0.6714285714285715,0.053069073202876335
7,0.6971428571428572,0.029137254363387353
8,0.72,0.03077237032648289
9,0.7314285714285715,0.0387561713321444
10,0.7371428571428572,0.041991252733425924
